Fisher Flow Matching for Generative Modeling over Discrete Data

Generative modeling over discrete data has recently seen numerous success stories, with applications spanning language modeling, biological sequence design, and graph-structured molecular data. The predominant generative modeling paradigm for discrete data is still autoregressive, with more recent alternatives based on diffusion or flow-matching falling short of their impressive performance in continuous data settings, such as image or video generation. In this work, we introduce Fisher-Flow, a novel flow-matching model for discrete data. Fisher-Flow takes a manifestly geometric perspective by considering categorical distributions over discrete data as points residing on a statistical manifold equipped with its natural Riemannian metric: the $\textit{Fisher-Rao metric}$. As a result, we demonstrate discrete data itself can be continuously reparameterised to points on the positive orthant of the $d$-hypersphere $\mathbb{S}^d_+$, which allows us to define flows that map any source distribution to target in a principled manner by transporting mass along (closed-form) geodesics of $\mathbb{S}^d_+$. Furthermore, the learned flows in Fisher-Flow can be further bootstrapped by leveraging Riemannian optimal transport leading to improved training dynamics. We prove that the gradient flow induced by Fisher-Flow is optimal in reducing the forward KL divergence. We evaluate Fisher-Flow on an array of synthetic and diverse real-world benchmarks, including designing DNA Promoter, and DNA Enhancer sequences. Empirically, we find that Fisher-Flow improves over prior diffusion and flow-matching models on these benchmarks.

==> figures/toy_kl.tikz <==
\begin{tikzpicture}
\begin{axis}[
    xlabel={Number of categories, $K$},
    ylabel={KL},
    xmin=0, xmax=160,
    ymin=0, ymax=0.085,
    xtick={5,10,20,40,60,80,100,120,140,160},
    ytick={0.010,0.05},
    legend style={at={(0.5,1.3)},anchor=north,draw=none},
    %legend columns=-1,
    ymajorgrids=true,
    xmajorgrids=true,
    grid style=dashed,
]

\addplot[
    color=blue,
    mark=x,
    ]
    coordinates {
    (5, 0.0003698)(10, 0.001917)(20, 0.003301)(40, 0.004504)(60, 0.007014)(80, 0.0115)(100, 0.01295)(120, 0.01181)(140, 0.0145)(160, 0.02478)
    };
\addlegendentry{\scshape Dirichlet FM}

\addplot+[
  red, mark options={red, scale=0.75},
  error bars/.cd, 
    y fixed,
    y dir=both, 
    y explicit
] table [x=x, y=y,y error=error, col sep=comma] {
    x,  y,       error
    5,  2.807e-05,       6.919690744534758e-06
    10,  0.000142472,  0.00004
    20,  0.00021438,  0.000045
    40,  0.005075399999999999,  0.0014757087246472455
    60,  0.012910399999999999,  0.006782315286095154
    80, 0.005239000000000001,  0.0019382279535699609
    100, 0.009759399999999998,  0.0022448662855502105
    120, 0.0209426, 0.015062538266839358
    140, 0.0709076, 0.10612661098442747
    160, 0.015586, 0.0048
};

\end{axis}
\end{tikzpicture}

